Anomalous transport effects and possible environmental symmetry "violation" in heavy ion collisions

The heavy ion collision provides a unique many-body environment where local domains of strongly interacting chiral medium may occur and in a sense allow environmental symmetry "violation" phenomena. For example certain anomalous transport processes, forbidden in usual medium, become possible in such domains. We briefly review recent progress in both the theoretical understanding and experimental search of various anomalous transport effects (such as the Chiral Magnetic Effect, Chiral Separation Effect, Chiral Electric Separation Effect, Chiral Electric/Magnetic Waves, etc) in the hot QCD fluid created by such collisions.

==> readme.txt <==
Class file for Pramana journal requiring latex2e. 
The files in this bundle are:

Files:
---------
Essential files
    ias2.cls
    pramana.bst
    cuted.sty (required for twocolumn option: part of sttools bundle)
    flushend.sty (required for twocolumn option: part of sttools bundle)
    mkbibrecord (required only if one uses bibtex and wants to create a 
                    record of bib files)

Optional (example files)
    example.tex
    example.pdf
    blankfig.eps
    blankfig.pdf
    widefig.eps
    widefig.pdf
    references.bib
    readme.txt

For installation and usage check the example.pdf file. To create the pdf
file from the src tex file run the following commands

pdflatex example.tex
bibtex example
pdflatex example.tex
pdflatex example.tex

(Note: In the 2nd command the filename is without an extension.)


Packages required:
--------------------
times, amsmath, natbib, a4wide (Standard packages)
cuted, flushend (both these packages are required only for twocolumn
    option. Both of them are part of sttools package bundle.)


Changes with respect to old pramana class file:
----------------------------------------------------
*) Using a4wide package to make text cover more area of the page.
*) Equations, tables, figures appear centered oriented (default latex
    behaviour).
*) Replaced \myeqn, \eqnreset by subequations environment 
*) \abstract{} replaced by abstract environment
*) jrinf.not requires only text, no formatting.
*) \mark{{}{}} command changed to \headmark{}{}



